Revisiting the LiRA Membership Inference Attack Under Realistic Assumptions

Membership inference attacks (MIAs) have become the standard tool for evaluating privacy leakage in machine learning (ML). Among them, the Likelihood-Ratio Attack (LiRA) is widely regarded as the state of the art when sufficient shadow models are available. However, prior evaluations have often overstated the effectiveness of LiRA by attacking models overconfident on their training samples, calibrating thresholds on target data, assuming balanced membership priors, and/or overlooking attack reproducibility. We re-evaluate LiRA under a realistic protocol that (i) trains models using anti-overfitting (AOF) and transfer learning (TL), when applicable, to reduce overconfidence as in production models; (ii) calibrates decision thresholds using shadow models and data rather than target data; (iii) measures positive predictive value (PPV, or precision) under shadow-based thresholds and skewed membership priors (pi <= 10%); and (iv) quantifies per-sample membership reproducibility across different seeds and training variations. We find that AOF significantly weakens LiRA, while TL further reduces attack effectiveness while improving model accuracy. Under shadow-based thresholds and skewed priors, LiRA's PPV often drops substantially, especially under AOF or AOF+TL. We also find that thresholded vulnerable sets at extremely low FPR show poor reproducibility across runs, while likelihood-ratio rankings are more stable. These results suggest that LiRA, and likely weaker MIAs, are less effective than previously suggested under realistic conditions, and that reliable privacy auditing requires evaluation protocols that reflect practical training practices, feasible attacker assumptions, and reproducibility considerations. Code is available at https://github.com/najeebjebreel/lira_analysis.

==> metadata.json <==
{
  "title": "Revisiting the LiRA Membership Inference Attack Under Realistic Assumptions",
  "keywords": ["machine learning", "privacy", "membership inference attacks", "attack reliability", "reproducibility"],
  "abstract": "Membership inference attacks (MIAs) have become the standard
              tool for evaluating privacy leakage in machine learning (ML). Among
              them, the Likelihood-Ratio Attack (LiRA) is widely regarded as
              the state of the art when sufficient shadow models are available.
              However, prior evaluations have often overstated the effectiveness of 
              LiRA by attacking models overconfident on their training
              samples, calibrating thresholds on target data, assuming balanced
              membership priors, and/or overlooking attack reproducibility. We
              re-evaluate LiRA under a realistic protocol that (i) trains models
              using anti-overfitting (AOF) (and transfer learning (TL), when applicable) 
              to reduce overconfidence as it would be desirable in production models; 
              (ii) calibrates decision thresholds from shadow
              models and data rather than (usually unavailable) target data; (iii)
              measures positive predictive value (PPV, a.k.a. precision) under
              shadow-based thresholds and skewed - rather than unrealistically
              balanced - membership priors (pi <= 10%); and (iv) quantifies per-sample membership 
              reproducibility across different seeds and training variations. 
              In this setting, we find that (a) AOF significantly
              weakens LiRA and TL further reduces the effectiveness of the attack,
              while improving model accuracy; (b) with shadow-based thresholds
              and skewed priors, LiRA's PPV often drops from near-perfect to
              substantially lower levels, especially under AOF/AOF+TL and for
              pi <= 10%; and (c) LiRA's thresholded "vulnerable" sets at extremely
              low FPR exhibit poor reproducibility across runs, while likelihood
              ratio-based rankings are more stable. These results suggest that (i)
              LiRA, and likely weaker MIAs, are less effective than previously suggested, 
              and their positive inferences can be less reliable under realistic settings; 
              and (ii) for MIAs to serve as meaningful privacy auditing tools, their evaluation must reflect 
              pragmatic training practices, feasible attacker assumptions, and reproducibility considerations. 
              We release our code at: https://github.com/najeebjebreel/lira_analysis.",
  "authors": [
    {
      "first_name": "Najeeb",
      "last_name": "Jebreel",
      "institution": "Universitat Rovira i Virgili",
      "email": "najeeb.jebreel@urv.cat"
    },
    {
      "first_name": "Mona",
      "last_name": "Khalil",
      "institution": "Universitat Rovira i Virgili",
      "email": "mona.khalil@urv.cat"
    },
    {
      "first_name": "David",
      "last_name": "Sánchez",
      "institution": "Universitat Rovira i Virgili",
      "email": "david.sanchez@urv.cat"
    },
    {
      "first_name": "Josep",
      "last_name": "Domingo-Ferrer",
      "institution": "Universitat Rovira i Virgili",
      "email": "josep.domingo@urv.cat"
    }
  ],
  "attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file."
}

